Identification and Mitigation of Conducting Package Losses for Quantum Superconducting Devices

Low-loss superconducting rf devices are required when used for quantum computation. Here, we present a series of measurements and simulations showing that conducting losses in the packaging of our superconducting resonator devices affect the maximum achievable internal quality factors (Qi) for a series of thin-film Al quarter-wave resonators with fundamental resonant frequencies varying between 4.9 and 5.8 GHz. By utilizing resonators with different widths and gaps, different volumes of the stored electromagnetic energy were sampled thus affecting Qi. When the backside of the sapphire substrate of the resonator device is adhered to a Cu package with a conducting silver glue, a monotonic decrease in the maximum achievable Qi is found as the electromagnetic sampling volume is increased. This is a result of induced currents in large surface resistance regions and dissipation underneath the substrate. By placing a hole underneath the substrate and using superconducting material for the package, we decrease the ohmic losses and increase the maximum Qi for the larger size resonators.

==> AlHole_R1.txt <==
Pwr	<n>	Q_L	Q_e	Q_i	F	Attenuation	Chi2	uncert_Qi	uncert_Qe
-80	0.152936282	138441.732	261006.0423	294817.7042	4.91454744	79.8	1614.814399	905.6507925	550.4068051
-70	0.73959394	84721.41438	202126.3923	145857.8175	4.914530853	79.8	1287.440822	207.9198925	218.1975837
-60	25.04695665	175088.7014	254912.1036	559137.145	4.914535356	79.8	1228.701158	778.8465428	227.1079221
-50	385.471992	218778.4303	258609.5031	1420453.36	4.9145403	79.8	1489.729027	1335.641967	98.40049952
-40	4413.410017	234935.2674	260465.7677	2396842.76	4.914539203	79.8	2928.872468	1580.310909	48.47490464
-30	45469.91562	237884.4013	259200.7379	2892608.302	4.914539464	79.8	9336.257697	1088.740325	22.92919034
-20	466420.978	240817.3319	258956.0307	3438013.985	4.914538487	79.8	37678.41393	796.5623647	12.24610662
-10	4641762.026	240420.0245	259351.2448	3293672.127	4.914531077	79.8	18852779.45	459.3162321	7.014637147

==> AlHole_R2.txt <==
Pwr	<n>	Q_L	Q_e	Q_i	F	Attenuation	Chi2	uncert_Qi	uncert_Qe
-80	0.164689152	172479.1216	296037.6177	413248.0558	5.170441598	80.4	1705.692463	1351.844856	741.5217574
-70	2.013585853	189156.0997	291211.7519	539749.4213	5.170444481	80.4	1624.418856	718.9984811	289.6253593
-60	29.76895335	226480.7311	282382.5364	1144045.403	5.170441287	80.4	1351.364394	906.1159817	139.9216545
-50	347.5078209	244828.7824	282682.9405	1828304.303	5.170439178	80.4	2373.014071	974.6148989	75.65692487
-40	3828.112437	256527.9301	281724.198	2868286.902	5.170437482	80.4	6600.569329	1157.103281	41.07630437
-30	39934.0195	262003.1011	281714.651	3744510.827	5.170437046	80.4	44195.21162	940.7726192	21.89778436
-20	408104.9166	264759.3189	281494.8565	4453301.016	5.170435949	80.4	74120.26662	743.7429499	12.13068359
-10	4157823.362	267189.2888	281392.2018	5293631.092	5.170434611	80.4	816979.8045	529.1490706	6.305585616
0	40945975.93	266458.791	284177.4425	4273551.97	5.170430343	80.4	32234936.77	264.5993576	4.48764538


==> AlHole_R3.txt <==
Pwr	<n>	Q_L	Q_e	Q_i	F	Attenuation	Chi2	uncert_Qi	uncert_Qe
-80	0.138659872	176823.1291	330414.5658	380391.8934	5.40544105	80.5	1655.569093	1264.296773	773.2043824
-70	2.361216088	226011.4498	316998.1472	787425.1164	5.405442663	80.5	1569.130271	1435.705039	313.8690901
-60	30.74938036	258531.4644	318509.3681	1372917.163	5.405441472	80.5	1357.878423	1430.212464	148.7366114
-50	346.8802623	275267.7962	320083.3449	1966028.296	5.405440928	80.5	1773.289268	1274.094973	78.09342756
-40	3878.826741	289718.3266	317090.5182	3356214.057	5.405441883	80.5	4064.601406	1828.433992	42.68720547
-30	40021.62488	294737.0851	318058.208	4019684.21	5.405441536	80.5	18353.23398	1205.036103	20.60092517
-20	417120.3459	300923.7357	318114.43	5568604.775	5.405440925	80.5	35029.99384	1208.056814	10.70395127
-10	4193239.915	301728.9803	318138.5238	5849743.004	5.4054405	80.5	104872.1138	856.7120791	6.69319174
0	41923074.06	302457.695	319748.3953	5593201.049	5.405438666	80.5	10501344.88	464.430229	3.918894442


==> AlHole_R4.txt <==
Pwr	<n>	Q_L	Q_e	Q_i	F	Attenuation	Chi2	uncert_Qi	uncert_Qe
-80	0.179375506	177971.7136	245869.0326	644469.2316	5.609375952	80.4	1677.313748	4042.846831	893.1090804
-70	1.709781582	173283.3287	244533.3663	594716.2572	5.609374735	80.4	1556.056277	1170.970458	297.0483726
-60	20.46583659	189242.6374	243654.2335	847425.422	5.60937291	80.4	1393.862566	822.4908346	140.7928841
-50	257.7011288	214086.233	247643.1961	1579910.519	5.609374456	80.4	2000.648915	1153.539898	78.47325553
-40	2795.749154	222809.1694	247248.2151	2254145.694	5.609374408	80.4	4456.897811	985.8418779	31.96015203
-30	29646.93872	229377.9554	247109.1177	3196710.017	5.609374257	80.4	3959.324637	879.8361444	15.22859204
-20	302165.8263	231146.8988	246204.5465	3779436.102	5.60937425	80.4	4188.849932	588.0546269	7.226200963
-10	3042908.454	231910.6603	246103.5239	4021318.91	5.609374108	80.4	32379.50919	386.4796839	4.070796681
0	30519012.45	232430.2685	246479.1941	4077836.747	5.609373593	80.4	761061.9074	257.8290729	2.633564231
10	314953372.9	240473.3621	255654.6798	4049591.842	5.609369163	80.4	86874554.18	236.1431257	2.427569501


==> AlHole_R5.txt <==
Pwr	<n>	Q_L	Q_e	Q_i	F	Attenuation	Chi2	uncert_Qi	uncert_Qe
-80	0.087346139	128896.536	203090.4929	352827.402	5.842135759	81.2	1641.471839	1794.305575	657.9536019
-70	1.200311901	150809.5808	202308.6867	592439.1829	5.842136016	81.2	1521.888972	1459.898121	260.7490199
-60	15.35794414	170033.5816	200995.9129	1103794.627	5.842135162	81.2	1609.902831	1369.489933	88.73771628
-50	160.9589887	174672.3222	202387.6722	1275521.493	5.842133833	81.2	1547.495159	858.8585276	46.76909728
-40	1681.387591	178459.5624	202238.0561	1517813.339	5.842134029	81.2	2228.765583	584.412888	23.15291388
-30	17394.20569	181568.8878	202362.2067	1767042.622	5.842133567	81.2	9835.302229	362.3590524	11.15195801
-20	175594.2436	182277.9812	202026.9721	1864655.712	5.84213311	81.2	7079.83267	233.2177884	6.01954881
-10	1765291.881	182709.2938	201909.1462	1921404.22	5.842132916	81.2	16758.74544	111.4916387	2.794112586
0	17782831.73	183302.7208	201738.2331	2005865.986	5.842132439	81.2	464384.8237	0	0


==> AlNoHole_R1.txt <==
Pwr	<n>	Qc	Qi	frequency	attenuation
-80	0.113747381		276273.4589	230620.6501	4.914472164	80
-75	0.613274018		264691.1536	408701.2885	4.914476383	80
-70	2.152889419		266164.5506	468486.1319	4.914475231	80
-65	8.719453988		2.67E+05	689171.3651	4.914478249	80
-60	31.03676444		2.66E+05	871892.2391	4.91447794	80
-55	109.7812707		264647.0453	1.14E+06	4.914476643	80
-50	377.4994704		262346.9519	1.49E+06	4.914477757	80
-45	1270.191026		262456.209	1.87E+06	4.91447831	80
-40	4179.937438		262319.0401	2.24E+06	4.91447878	80
-35	13604.21476		263001.8217	2.56E+06	4.9144782	80
-30	43779.30918		262386.3887	2.86E+06	4.9144787	80
-25	140336.3134		262742.0283	3.08E+06	4.914479125	80
-20	446194.9687		262674.9817	3.20E+06	4.914479173	80
-15	1408880.224		2.65E+05	3.00E+06	4.914477909	80
-10	4011051.336		2.68E+05	1.76E+06	4.91447282	80
-5	9735676.181		2.80E+05	810274.7301	4.914462107	80


==> AlNoHole_R2.txt <==
Pwr	<n>	Qc	Qi	frequency	attenuation
-80	0.128831659		298072.0967	286825.9607	5.169930343	80
-75	0.438051053		303446.854	308310.3293	5.169934082	80
-70	1.804169324		319800.8656	407442.3225	5.169930439	80
-65	7.572874538		3.00E+05	599717.4973	5.169933717	80
-60	32.75309148		3.25E+05	969760.0547	5.169937503	80
-55	124.9840159		316401.4229	1.59E+06	5.169934491	80
-50	432.8581126		325598.3322	2.00E+06	5.169935685	80
-45	1465.246101		326622.494	2.60E+06	5.169936982	80
-40	4736.998694		319015.7731	3.18E+06	5.169937906	80
-35	15411.47369		318998.5757	3.77E+06	5.169938638	80
-30	49649.57456		318636.0003	4.31E+06	5.169938695	80
-25	159204.888		319385.9682	4.71E+06	5.169938781	80
-20	506256.3561		319228.531	4.94E+06	5.169938692	80
-15	1610194.979		3.20E+05	5.13E+06	5.169938557	80
-10	5095187.24		3.20E+05	5.14E+06	5.169937996	80
-5	16146199.94		3.21E+05	5.10E+06	5.169936698	80


==> AlNoHole_R3.txt <==
Pwr	<n>	Qc	Qi	frequency	attenuation
-80	0.171276999		358546.9305	419057.4364	5.404249552	80
-75	0.692296688		345684.3659	565217.4981	5.404242175	80
-70	2.754625616		342599.3692	796206.7417	5.404245914	80
-65	9.815179144		3.42E+05	986449.0063	5.404245297	80
-60	34.46881542		3.42E+05	1.23E+06	5.404244562	80
-55	116.5975599		343397.862	1.44E+06	5.404245107	80
-50	390.4207376		342061.0184	1.71E+06	5.404244697	80
-45	1292.228581		339569.1352	2.01E+06	5.404244491	80
-40	4254.009131		339813.4848	2.32E+06	5.404244745	80
-35	13826.25274		339824.7675	2.60E+06	5.404245046	80
-30	44626.7529		339495.5269	2.86E+06	5.404244911	80
-25	143264.4067		339517.4742	3.08E+06	5.404244869	80
-20	456482.845		339535.3076	3.20E+06	5.404244782	80
-15	1448328.139		3.39E+05	3.28E+06	5.40424472	80
-10	4592167.822		3.39E+05	3.33E+06	5.404244475	80
-5	14513067.54		3.39E+05	3.31E+06	5.404243784	80


==> AlNoHole_R4.txt <==
Pwr	<n>	Qc	Qi	frequency	attenuation
-80	0.169844771		242455.2313	508262.5915	5.606581789	80
-75	0.601010178		247629.6946	602352.0519	5.606583508	80
-70	1.922724478		251714.0641	607315.2364	5.606585706	80
-65	6.53237466		2.54E+05	685885.8275	5.606585771	80
-60	22.02617982		2.56E+05	7.69E+05	5.606585092	80
-55	73.04631629		256405.3501	8.48E+05	5.606584793	80
-50	247.1671505		257388.5552	9.84E+05	5.60658451	80
-45	818.7987317		257729.5572	1.10E+06	5.606584509	80
-40	2640.059351		258190.9507	1.16E+06	5.60658439	80
-35	8643.306058		257848.8751	1.28E+06	5.606584328	80
-30	27965.20544		257704.6769	1.38E+06	5.606584043	80
-25	89023.10904		257465.7088	1.41E+06	5.606583779	80
-20	277310.9359		257372.0533	1.35E+06	5.606583522	80
-15	837307.2102		2.57E+05	1.18E+06	5.606582901	80
-10	2447880.442		2.57E+05	9.66E+05	5.606581728	80
-5	7013004.914		2.56E+05	7.80E+05	5.606579642	80


==> AlNoHole_R5.txt <==
Pwr	<n>	Qc	Qi	frequency	attenuation
-80	0.091895894		208072.7392	264537.0265	5.837681115	80
-75	0.295135205		210441.19	268818.9964	5.837683178	80
-70	0.947181949		211194.6811	273253.7478	5.837681679	80
-65	3.114654484		2.10E+05	286310.4829	5.837681493	80
-60	10.19900554		2.12E+05	2.98E+05	5.837681558	80
-55	33.02290667		211650.1045	3.07E+05	5.837681663	80
-50	108.291082		212047.6177	3.21E+05	5.837681517	80
-45	348.8233922		210561.8222	3.29E+05	5.83768137	80
-40	1131.521759		211416.7782	3.39E+05	5.837681385	80
-35	3665.464615		211363.1506	3.50E+05	5.837681382	80
-30	11838.49466		211426.4322	3.60E+05	5.837681487	80
-25	37958.04925		211269.9968	3.67E+05	5.837681662	80
-20	120966.0153		211220.0974	3.71E+05	5.837681654	80
-15	385705.8804		2.11E+05	3.76E+05	5.837681678	80
-10	1224025.966		2.11E+05	3.77E+05	5.837681605	80
-5	3877760.488		2.11E+05	3.78E+05	5.837681511	80


==> CuHole_R1.txt <==
Pwr	<n>	Q_L	Q_e	Q_i	F	Attenuation	Chi2	uncert_Qi	uncert_Qe
-80	0.115462045	118668.6864	254031.3772	222702.206	4.914392999	79.8	1649.117371	1013.247249	910.6056924
-70	1.792314717	145000.344	244330.4484	356669.3028	4.914396056	79.8	1581.543954	715.3142746	346.3617312
-60	35.48932298	203204.5977	242339.1088	1258337.455	4.914394001	79.8	2472.091658	2179.888206	183.6784747
-50	395.1325086	213453.4201	240169.6737	1918870.778	4.914390984	79.8	2072.195711	1656.63164	74.73044684
-40	4413.485319	225749.8645	240507.1365	3679166.008	4.914391193	79.8	13536.14467	1933.124025	28.37403526
-30	42755.94918	221944.4043	239964.1908	2955568.288	4.914391574	79.8	44268.93168	523.498016	13.1597933
-20	425227.6611	221395.7165	240088.746	2843552.997	4.914389917	79.8	770442.9004	194.5406072	5.354699906
-10	4413371.659	225360.0049	239683.8377	3770998.432	4.914386059	79.8	17708108.17	207.2527669	3.264608218

==> CuHole_R2.txt <==
Pwr	<n>	Q_L	Q_e	Q_i	F	Attenuation	Chi2	uncert_Qi	uncert_Qe
-80	0.109005973	124007.6452	231193.0523	267477.6985	5.170505166	80.4	1658.217792	1588.055706	1009.945512
-70	1.800451799	160616.9224	234816.8043	508296.6645	5.170505645	80.4	1680.167577	1416.033567	405.1257237
-60	23.48483631	183114.8894	233985.3157	842261.3761	5.170501179	80.4	1593.793584	1140.205317	162.6394433
-50	287.9001796	204220.4859	237402.0971	1461121.686	5.17050681	80.4	4835.355771	1093.23485	74.47611884
-40	3211.386068	213195.4168	231948.5174	2636916.526	5.170503743	80.4	9086.55784	1220.547424	30.19184709
-30	33476.81857	218614.5288	233960.3143	3332975.292	5.170504095	80.4	43841.28639	673.8262714	11.78358269
-20	337597.1757	219336.2121	233534.0099	3607775.353	5.170504506	80.4	405104.6375	293.1567813	4.317477052
0	33706186.43	220319.5994	236007.231	3314523.17	5.170502135	80.4	29217546.99	114.3586684	1.717116268


==> CuHole_R3.txt <==
Pwr	<n>	Q_L	Q_e	Q_i	F	Attenuation	Chi2	uncert_Qi	uncert_Qe
-80	0.126920898	128953.4589	191982.5243	392784.0335	5.405459675	80.5	1559.509811	3348.659617	954.1649794
-70	1.332882176	133259.9306	195225.3592	419842.4578	5.405459778	80.5	1797.627245	1228.217519	328.2230315
-60	20.6994771	168621.6537	201277.9285	1039304.614	5.405459681	80.5	2582.059816	1987.792918	144.0273898
-50	246.1254816	183825.5911	201179.676	2131024.083	5.405460301	80.5	6744.971059	2587.5523	56.95719407
-40	2620.894794	189715.3669	201226.0597	3316540.237	5.405459989	80.5	3269.210311	2157.883649	22.96418365
-30	26738.30899	191958.8035	201934.6699	3885691.331	5.405460195	80.5	60544.25538	1023.843347	8.368442033
-20	268937.8975	192611.7905	202135.4444	4088102.153	5.405460295	80.5	472786.8523	465.893222	3.493231228


==> CuHole_R4.txt <==
Pwr	<n>	Q_L	Q_e	Q_i	F	Attenuation	Chi2	uncert_Qi	uncert_Qe
-80	0.128076749	156340.3815	265710.1473	379823.67	5.60956264	80.4	1783.200286	2874.568927	1441.141347
-70	1.654504982	173613.6595	253650.4979	550211.5285	5.609563194	80.4	1612.066702	1725.540852	500.1921469
-60	16.3957188	172311.5116	252135.5281	544270.4572	5.609563794	80.4	8898.17589	541.5978118	157.5053291
-50	182.3355147	181692.3618	252079.8778	650697.6092	5.609562608	80.4	42458.96691	241.1737441	55.42568525
-40	2284.713152	203684.0836	252824.0272	1047950.537	5.609564329	80.4	2332.480254	191.5768139	23.08068189
-30	23891.86332	208196.3708	252599.3495	1184386.034	5.609563683	80.4	8633.882348	78.79317961	7.940232244
-20	242982.8744	209917.0526	252496.7116	1244804.836	5.609563604	80.4	43558.62542	33.5050918	3.12666315
-10	2448374.04	210648.1106	252332.5958	1275135.926	5.609563391	80.4	123324.3707	20.33866956	1.783926124
0	24584146.65	211436.5085	253186.6957	1282219.665	5.609562898	80.4	761916.2008	16.95086601	1.357109312
10	252169374.1	216258.2608	258219.7345	1330795.748	5.609560978	80.4	32029860.4	17.24624845	1.258464193


==> CuHole_R5.txt <==
Pwr	<n>	Q_L	Q_e	Q_i	F	Attenuation	Chi2	uncert_Qi	uncert_Qe
-80	0.11795164	127239.5979	146553.1397	965507.1426	5.842110736	81.2	1842.912309	24947.55378	972.8824369
-70	1.277097002	135365.1095	153194.8112	1163072.308	5.842111222	81.2	11391.4936	10481.78631	323.7748516
-60	12.37588729	128410.0029	142257.6482	1319163.27	5.842112603	81.2	2697.918668	4458.781536	92.44457543
-50	135.2365477	136024.2438	146080.7199	1975892.878	5.842112083	81.2	2422.236841	3038.585633	31.46972908
-40	1358.97924	137070.8955	147615.5167	1918873.213	5.8421121	81.2	158681.4319	953.4418306	10.78358594
-30	13786.60925	137423.831	146258.4597	2275069.912	5.842111923	81.2	164800.3738	455.2576563	3.713375804
-20	138181.0114	137584.0259	146265.5456	2318004.61	5.842111813	81.2	1415891.562	190.0994851	1.488237377
-10	1428630.23	139998.4156	146480.8387	3163490.734	5.842111569	81.2	206564.4935	212.6439602	0.929187427
0	14301250.01	140036.6377	146407.6548	3218078.895	5.842111424	81.2	100284.9027	167.1278649	0.665283018
10	141841992.9	140117.3076	147786.0434	2700234.187	5.842109772	81.2	48313870.62	77.96734313	0.489294233


==> CuNoHole_PowerLaw.txt <==
n	q
1	1100000
10	1384817.953
100	1743382.512
1000	2194788.546
10000	2763075.075
100000	3478505.426
1000000	4379178.876


==> CuNoHole_R1.txt <==
Pwr	<n>	Q_L	Q_e	Q_i	F	Attenuation	Chi2	uncert_Qi	uncert_Qe
-80	0.056774074	92080.51311	310916.5307	130825.6017	4.915501653	79.8	1659.734058	3035.081464	4904.526002
-70	2.455388769	174482.0684	258134.7186	538415.4536	4.9154639	79.8	1728.700069	705.3969966	282.687028
-60	34.57806938	207663.101	259646.8588	1037229.207	4.915463556	79.8	3601.118106	856.7763963	146.2570258
-50	382.9451528	215168.0494	251700.1017	1482474.062	4.915467756	79.8	3870.970733	458.7567544	74.5968796
-40	4296.89954	230260.8487	256891.5865	2221195.49	4.915465057	79.8	76695.92283	314.4493045	25.04855481
-30	45128.55254	236876.0037	258854.6632	2789817.92	4.915462888	79.8	325808.4822	172.4526348	10.05673704
-20	450314.8363	236489.7264	258567.464	2769692.714	4.915461125	79.8	591130.0047	95.46907107	5.506950862
-10	3675236.446	214762.1811	261274.7212	1206382.814	4.915452683	79.8	102121950	16.79391943	3.523433822


==> CuNoHole_R2.txt <==
Pwr	<n>	Q_L	Q_e	Q_i	F	Attenuation	Chi2	uncert_Qi	uncert_Qe
-80	0.174858643	160248.6063	240681.9583	479514.3736	5.170422033	80.4	1629.416694	2014.890973	836.6747658
-70	2.02615034	170334.3901	234679.6529	621242.5561	5.170420209	80.4	1688.462696	1054.194764	309.9833133
-60	24.44033875	188995.4209	239517.706	895995.6887	5.170421064	80.4	2083.974098	645.6249031	127.4442297
-50	275.5098524	200922.4958	240138.6145	1230342.302	5.170422698	80.4	6510.72749	380.3163118	52.15466494
-40	2917.779209	206316.7552	239088.3191	1505205.136	5.170424009	80.4	25485.07235	169.4200079	18.66353666
-30	30021.29469	209457.5343	239499.2701	1669841.143	5.170424888	80.4	69803.24124	83.4839063	7.430235235
-20	303214.1591	210522.7156	239546.5927	1737534.895	5.170425424	80.4	49235.77746	60.06647549	4.045822454
-10	3041917.673	211068.7544	240017.0346	1750020.941	5.170424954	80.4	585122.4092	42.6283844	3.013748867
0	31949596.36	217781.6423	243287.3308	2077321.481	5.170420759	80.4	65461866.99	42.06342484	2.421288627


==> CuNoHole_R3.txt <==
Pwr	<n>	Q_L	Q_e	Q_i	F	Attenuation	Chi2	uncert_Qi	uncert_Qe
-80	0.113769778	127526.3731	209496.8285	325926.8306	5.404989806	80.5	1550.970619	1232.192066	658.4508933
-70	1.281996167	134198.8591	205880.471	385439.4949	5.404990515	80.5	2042.442318	528.5096641	227.4375862
-60	13.84964438	139396.3853	205621.5875	432809.6418	5.404990063	80.5	6295.019139	205.2202757	77.09041447
-50	182.1826178	160144.132	206309.5664	715671.0833	5.404990442	80.5	23378.28884	156.2443474	31.77123716
-40	1705.535881	154473.8612	205046.984	626308.9477	5.404990459	80.5	2588.560275	56.20357981	13.13132689
-30	17313.95317	155420.5751	204467.8615	647915.8157	5.404990283	80.5	8475.994461	16.25662786	5.050728997
-20	174851.6449	156368.4727	204942.9473	659741.8894	5.404990027	80.5	36389.55842	6.877806793	1.666997725
-10	1750151.75	156528.54	205170.8988	660229.1097	5.404989484	80.5	217451.3347	6.517568978	1.440906327
0	17443293.55	156446.9045	205641.1446	653977.3842	5.404988522	80.5	2219691.632	6.46127379	1.272756205
10	172133467.9	156687.7968	209031.0364	625727.6545	5.40498111	80.5	127991854.9	7.151369939	1.504850609


==> CuNoHole_R4.txt <==
Pwr	<n>	Q_L	Q_e	Q_i	F	Attenuation	Chi2	uncert_Qi	uncert_Qe
-80	0.08396863	113488.6329	211898.2967	244366.7329	5.605665136	80.44	1566.244376	1090.809529	810.2928393
-70	0.899262009	117970.8787	213797.3697	263203.4555	5.605670479	80.44	1645.022735	320.8686559	225.3676568
-60	9.705456748	123435.5206	216871.9227	286501.8136	5.605670306	80.44	1745.773248	114.8636028	74.89986658
-50	102.541192	126742.0706	216412.4551	305882.068	5.605670207	80.44	2397.241408	40.5966481	24.56359066
-40	1046.580418	127132.5591	213343.8092	314610.2671	5.605669861	80.44	2516.88596	19.90647464	11.39092901
-30	10697.47562	128492.7455	213213.6261	323372.5147	5.605670038	80.44	15937.39788	6.99040159	3.878058699
-20	108034.0226	129113.0423	213166.369	327441.631	5.605670283	80.44	21452.70241	3.722959639	2.021508265
-10	1084746.862	129410.1264	213278.5293	329091.7732	5.605670211	80.44	54500.46783	2.001291814	1.027407189
0	10867117.59	129759.543	214044.1392	329529.6048	5.605669723	80.44	378772.8721	1.602892308	1.100598753
10	108127873	129809.5193	215285.5807	326946.7177	5.605666966	80.44	8701835.909	1.955380778	1.050893371


==> CuNoHole_R5.txt <==
Pwr	<n>	Q_L	Q_e	Q_i	F	Attenuation	Chi2	uncert_Qi	uncert_Qe
-80	0.021153028	53609.09195	145377.6757	84926.28812	5.835799605	81.2	1584.362296	330.0230427	483.7348764
-70	0.217238034	55521.37617	151837.3442	87526.69446	5.835795218	81.2	1606.806422	461.978984	676.1697161
-60	2.207713416	56082.39817	152441.9511	88723.01645	5.835795051	81.2	1574.095643	32.93215784	48.72542437
-50	22.90704604	57202.36284	152845.5294	91414.0105	5.83579606	81.2	1719.966923	10.87460286	15.61101059
-40	234.4229447	57902.27015	153032.958	93145.08155	5.83579596	81.2	1980.721056	2.590653304	5.093548315
-30	2367.288568	58151.00327	152847.0691	93860.39785	5.83579606	81.2	4812.232165	0.895659934	1.267170467
-20	23802.14652	58279.64032	152690.3157	94255.61933	5.835796064	81.2	20700.6456	2.499407887	2.550443138
-10	238215.0158	58316.45196	152759.0482	94325.71794	5.835796068	81.2	45846.51452	0.308496775	0.43039491
0	2370876.816	58163.10762	152679.2755	93955.36586	5.835796176	81.2	48538.51529	0.291691489	0.408493325
10	23462076.54	57841.0852	152580.9868	93154.51787	5.835795326	81.2	73083.54617	0.340131397	0.481283389

